KDG 64: a large dwarf spheroidal or a small ultradiffuse satellite of Messier 81

Low-mass early-type galaxies, including dwarf spheroidals (dSph) and brighter dwarf ellipticals (dE), dominate the galaxy population in groups and clusters. Recently, an additional early-type population of more extended ultradiffuse galaxies (UDGs) has been identified, sparking a discussion on the potential morphological and evolutionary connections between the three classifications. Here, we present the first measurements of spatially resolved stellar kinematics from deep integrated-light spectra of KDG 64 (UGC 5442), a large dSph galaxy in the M 81 group. From these data, we infer stellar population properties and dark matter halo parameters using Jeans dynamical modelling. We find an old, metal-poor stellar population with no young stars and a dark matter mass fraction of ~ 90 per cent within the half-light radius. These properties and the position of KDG 64 on the Fundamental Plane indicate that it is a local analogue of smaller UDGs in the Coma and Virgo clusters and is probably a transitional dSph-UDG object. Its evolutionary path cannot be uniquely established from the existing data, but we argue that supernovae feedback and tidal heating played key roles in shaping KDG 64.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
